Cosmological consequences of a dynamical dark matter in the light of DESI DR2 measurements

Recent DESI results exhibit preference for a Null Energy Condition violating dynamical dark energy, with early phantom behaviour. We explore an alternative interpretation in which this preference arises from unconventional dark matter dynamics. We propose a dynamical dark matter (DDM) model, with a non-zero equation of state (EoS) that smoothly interpolates between early time and late time asymptotes across a transition scale factor $a_t$, and confront it against cosmological datasets including CMB, DESI DR2 BAO, SNeIa and growth rate data. We find the early time EoS to be consistent with zero, while the present day value is negative at a significance ranging from $0.42\sigma$ to $1.66\sigma$ depending on the CMB, BAO and SNeIa combinations considered. The strongest preference occurs from the Planck+DESI+DES-Dovekie combination giving the present day EoS to be $-0.045^{+0.020}_{-0.034}$ and $a_t = 0.49^{+0.12}_{-0.23}$ at 68% CL. This preference for a non-zero, late time DM EoS persists when growth rate data are included and across all three SNeIa compilations considered, while $\Omega_m$ mildly shifts to higher values relative to $\Lambda$CDM. The model also predicts a lower $\sigma_8$ and $S_8$ than $\Lambda$CDM, in better agreement with weak-lensing data, while $H_0$ remains unchanged and in tension with local distance-ladder measurements. The DDM model is preferred over $\Lambda$CDM ($\Delta \chi^2_{\rm MAP} = -10.975$, $\Delta {\rm DIC} = -3.905$ for Planck+DESI+DES-Dovekie) but disfavoured relative to the CPL parameterization of DE ($\Delta \chi^2_{\rm MAP} = 2.975$, $\Delta {\rm DIC} = 5.249$). This preference is consistent among other dataset combinations too.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

